The color dipole picture for prompt photon production in $pp$ and $pPb$ collisions at the CERN-LHC

A study on the prompt photon production within the QCD color dipole picture with emphasis in $pp$ and $pA$ collisions at the LHC energy regimes is performed. We present predictions for the differential cross section as a function of photon transverse momentum at different rapidity bins considering updated phenomenological color dipole models, which take into account the QCD gluon saturation physics. The results are directly compared to the recent experimental measurements provided by CMS and ATLAS Collaborations, showing a reasonable agreement in all rapidity bins with no free parameters. Special attention is given to the IPSAT model given its good description of the data in all rapidity bins from low- to high-$p_{T}$ ranges. As a result, a free-parameter approach has succeeded in describing the LHC data for prompt photon production, while new predictions for the 13-TeV data is presented in view of new data to confirm such prospect.

==> response_referee.txt <==
Manuscript EPJC: manuscript ID EPJC-20-06-222
Title: Color dipole picture for prompt photon production in pp and pPb collisions at the CERN-LHC

Answer to Reviewer's Comments to Authors:
We are thankful to the referee for thorough review of our manuscript and for a positive feedback. We appreciate his/her careful reading of our manuscript and the relevant points that enabled us to improve it.
Referee  -- (revisions in text are in boldface)
----------------------------------------------------------------------
(*) Main issues:
----------------
1: The report presents concerns regarding the possible out-dated parametrization and suggests a discussion to be added to the revised text covering uncertainties of the parametrizations on the results.

As presented in Ref. [40], the uncertainties on $F_{2}^{p}$ are rather small. As suggested, we included the following discussion at the end of the second paragraph in section 3: "Finally, the parametrization for $F_{2}^{p}$ based on Ref.~\cite{adeva} present a detailed list of parameters employed in the fit for $F_{2}^{p}$. As seen in Tab.~XII of Ref.~\cite{adeva}, the uncertainties on the fit parameters are rather small, roughly $\lesssim$5\% and does not impose significant uncertainty on our results presented in this work".

2: The report makes mention to the dipole formulation being justified only at small-x. However, part of comparisons are made in some kinematic ranges outside of validity limit of the dipole framework. Referee raised a question  of the dipole model to be inappropriate in those cases.

R.: We thank the referee for that comment. Part of this discussion is already included in the manuscript (page 12). The range of validity of the QCD color dipole (CD) approach can only be established a posteriori similarly to the problem of determining the lowest scale at which pQCD works. The CD formalism is phenomenologically successful for values of x < 0.1, though most parametrizations of the dipole x-section are fitted (their parameters) only to DIS data with Bjorken-x < 0.01. As a clear example of this argument, please see Fig. 5 of Ref.: A.H. Rezaeian and I. Schmidt, Phys. Rev. D 88, 074016 (2013) or Fig. 5 of Ref. [50]. 

At this point we have to clarify some issues:

(a) The CD expression, Eq. (3), is valid for any value of $x_1$ as it enters in the proton structure function $F_2(x_t,Q2)$. In the alpha-integration, one has $x_1<x_t<1$ (with $x_t=x_1/\alpha$) and we are using a parametrization for $F_2^p$ (Ref. [40]) valid in the range $8\times 10^{-4}<x_t<0.7$. In Ref. [34] the updated ALLM parametrization was used [D. Gabbert and L. De Nardo (ALLM2007), arXiv: 0708.3196 [hep-ph], valid in range $3\times 10^{-6} < x_t < 0.85$] and the numerical results are practically the same. We have checked that by using either Ref. [40] or ALLM2007 parametrization the output is the same in a large range of $p_T$.  One advantage of parametrization in [40] is the possibility to describe in addition the deuteron structure function (this is interesting for RHIC data on dAu collisions).

(b) The situation for $x_2$ range should be carefully studied as pointed out by the referee. In our numerical calculations, the GBW and BUW dipole cross sections were multiplied by a factor $(1-x_2)^n$ (with $n=2n_ex-1=7$, where $n_ex$ is the number of spectator quarks) in order to take into account the large-x behavior of cross. For the IPSAT model, the threshold factor is already included in the parametrization for the gluon PDF at the initial scale (please, see text just after Eq. 15). The role played by this threshold factor for prompt photon-spectra within the CD approach was investigated in [34].  In Ref. [43] one of us investigated the extrapolation of the dipole approach to lower energies by introducing a Reggeon contribution (in the context of Drell-Yan production). This Reggeon part is proportional to the valence quark content of the target, meaning the at high energies it is negligible (unless at very backward rapidities), although it is important in order to obtain a good description of the low-energy CERN ISR data.
For sake of illustration, we computed the extrema $x_2=(p_t/sqrt{s})exp(-y)$ range for CMS/ATLAS at pp 13 TeV and ATLAS pA 8.16 TeV. We see that the only problematic plot concerns to ATLAS pA data in rapidity range -2.83<y<-2.02 (which is evident in the comparison between theory-experiment in Fig. 5). In view of this shortcoming, we have introduced a Reggeon contribution in pA case in order to improve the data description. It is shown that the Reggeon contribution is extremely small unless at very large backward rapidities.

========================================
x2min	    x2max.      RUN
========================================
0,006739934	0,067307692	CMS 13 TeV
0,003553916	0,030243296	CMS 13 TeV
0,001836846	0,014003041	CMS 13 TeV
0,001231275	0,005887328	CMS 13 TeV
----------------------------------------
0,005804738	0,1	        ATLAS 13 TeV
0,00268767	0,054881164	ATLAS 13 TeV
0,001730957	0,016164313	ATLAS 13 TeV
0,000988738	0,010385743	ATLAS 13 TeV
----------------------------------------  
0,000391313	0,017592724	ATLAS 8.16 TeV
0,001053116	0,347773916	ATLAS 8.16 TeV
0,019722362	0,591120726	ATLAS 8.16 TeV
========================================
OBS: for a given rapidity range y_min<y<y_max and its measured pT coverage (pt_low<pt<pt_up), one has $x2min=(pt_low/sqrt{s})exp(-y_max)$ and $x2max=(pt_up/sqrt{s})exp(-y_min)$.

The threshold factor reduces the (Pomeron contribution) cross section by 3 orders of magnitude at $x_2=0.6$ compared to the prediction without the factor (occurring in the large backward y in ATLAS measurement).
Indeed, our main concern was the DGLAP QCD evolution which is needed at large $Q^2=p_T^2$. This has been the reason for choosing the BUW and IPSAT parametrizations for doing the phenomenology. IPSAT includes explicitly the $Q^2$ evolution in dipole cross section and BUW mimics QCD evolution by turning the effective anomalous dimension $p_T$-dependent. At very large transverse momentum the IPSAT model does the better job as expected.

Therefore, the above discussion was added in the revised version (page 9, located at a dedicated section number 4).
